Real-Time Video Inference on Edge Devices via Adaptive Model Streaming

Real-time video inference on edge devices like mobile phones and drones is challenging due to the high computation cost of Deep Neural Networks. We present Adaptive Model Streaming (AMS), a new approach to improving performance of efficient lightweight models for video inference on edge devices. AMS uses a remote server to continually train and adapt a small model running on the edge device, boosting its performance on the live video using online knowledge distillation from a large, state-of-the-art model. We discuss the challenges of over-the-network model adaptation for video inference, and present several techniques to reduce communication cost of this approach: avoiding excessive overfitting, updating a small fraction of important model parameters, and adaptive sampling of training frames at edge devices. On the task of video semantic segmentation, our experimental results show 0.4--17.8 percent mean Intersection-over-Union improvement compared to a pre-trained model across several video datasets. Our prototype can perform video segmentation at 30 frames-per-second with 40 milliseconds camera-to-label latency on a Samsung Galaxy S10+ mobile phone, using less than 300 Kbps uplink and downlink bandwidth on the device.

==> AMS_arXiv_v2_final /figures/raw_data/adaptive_fps_timeseries.csv <==
0 1.000000 
10 1.000000 
20 1.000000 
30 1.000000 
40 1.000000 
50 1.000000 
60 1.000000 
70 1.000000 
80 1.000000 
90 1.000000 
100 0.800000 
110 1.000000 
120 1.000000 
130 1.000000 
140 1.000000 
150 1.000000 
160 1.000000 
170 1.000000 
180 1.000000 
190 1.000000 
200 1.000000 
210 1.000000 
220 1.000000 
230 1.000000 
240 1.000000 
250 0.800000 
260 1.000000 
270 1.000000 
280 1.000000 
290 0.800000 
300 0.600000 
310 0.400000 
320 0.200000 
330 0.400000 
340 0.600000 
350 0.800000 
360 1.000000 
370 1.000000 
380 1.000000 
390 0.800000 
400 0.600000 
410 0.400000 
420 0.200000 
430 0.100000 
440 0.300000 
450 0.500000 
460 0.700000 
470 0.500000 
480 0.300000 
490 0.300000 
500 0.100000 
510 0.300000 
520 0.500000 
530 0.700000 
540 0.900000 
550 1.000000 
560 0.900000 
570 0.900000 
580 0.700000 
590 0.500000 
600 0.300000 
610 0.500000 
620 0.700000 
630 0.800000 
640 0.900000 
650 0.700000 
660 0.500000 
670 0.300000 
680 0.500000 
690 0.700000 
700 0.900000 
710 0.700000 
720 0.500000 
730 0.300000 
740 0.200000 
750 0.200000 
760 0.300000 
770 0.500000 
780 0.600000 
790 0.600000 
800 0.500000 
810 0.400000 
820 0.300000 
830 0.200000 
840 0.400000 
850 0.600000 
860 0.700000 
870 0.900000 
880 1.000000 
890 1.000000

==> figures/raw_data/adaptive_fps_timeseries.csv <==
0 1.000000 
10 1.000000 
20 1.000000 
30 1.000000 
40 1.000000 
50 1.000000 
60 1.000000 
70 1.000000 
80 1.000000 
90 1.000000 
100 0.800000 
110 1.000000 
120 1.000000 
130 1.000000 
140 1.000000 
150 1.000000 
160 1.000000 
170 1.000000 
180 1.000000 
190 1.000000 
200 1.000000 
210 1.000000 
220 1.000000 
230 1.000000 
240 1.000000 
250 0.800000 
260 1.000000 
270 1.000000 
280 1.000000 
290 0.800000 
300 0.600000 
310 0.400000 
320 0.200000 
330 0.400000 
340 0.600000 
350 0.800000 
360 1.000000 
370 1.000000 
380 1.000000 
390 0.800000 
400 0.600000 
410 0.400000 
420 0.200000 
430 0.100000 
440 0.300000 
450 0.500000 
460 0.700000 
470 0.500000 
480 0.300000 
490 0.300000 
500 0.100000 
510 0.300000 
520 0.500000 
530 0.700000 
540 0.900000 
550 1.000000 
560 0.900000 
570 0.900000 
580 0.700000 
590 0.500000 
600 0.300000 
610 0.500000 
620 0.700000 
630 0.800000 
640 0.900000 
650 0.700000 
660 0.500000 
670 0.300000 
680 0.500000 
690 0.700000 
700 0.900000 
710 0.700000 
720 0.500000 
730 0.300000 
740 0.200000 
750 0.200000 
760 0.300000 
770 0.500000 
780 0.600000 
790 0.600000 
800 0.500000 
810 0.400000 
820 0.300000 
830 0.200000 
840 0.400000 
850 0.600000 
860 0.700000 
870 0.900000 
880 1.000000 
890 1.000000
